Typed Linear Algebra for Efficient Analytical Querying

This paper uses typed linear algebra (LA) to represent data and perform analytical querying in a single, unified framework. The typed approach offers strong type checking (as in modern programming languages) and a diagrammatic way of expressing queries (paths in LA diagrams). A kernel of LA operators has been implemented so that paths extracted from LA diagrams can be executed. The approach is validated and evaluated taking TPC-H benchmark queries as reference. The performance of the LA-based approach is compared with popular database competitors (PostgreSQL and MySQL).

==> plots/LA/q3.csv <==
dataset,k-best,average,std_dev
1,0.259472333333,0.2604949,0.000880505360574
2,0.529638666667,0.531369,0.00131027111698
4,1.165284,1.1678322,0.00189351481642
8,2.32411333333,2.3524218,0.0666271499988
16,4.651903,4.6756293,0.0320386024946
32,9.50510333333,9.5676245,0.0938253823219
64,19.2987786667,19.3909967,0.198060235136


==> plots/LA/q4_v2.csv <==
dataset,k-best,average,std_dev
1,0.604684333333,0.6077112,0.00390199953357
2,1.209829,1.2260332,0.0301505158424
4,2.480786,2.4960677,0.0223119145886
8,5.05095566667,5.0803089,0.0409060653264
16,10.1999706667,10.2593072,0.0525211617918
32,20.4763396667,20.5271781,0.0537058175125
64,41.031117,41.2489146,0.292224036578


==> plots/LA/q6.csv <==
dataset,k-best,average,std_dev
1,0.204108666667,0.2047849,0.000550930204291
2,0.398044666667,0.398905,0.00073298240088
4,0.785468,0.7863827,0.0011394008996
8,1.56032833333,1.5618681,0.00121389327785
16,3.111235,3.1164653,0.00645583392057
32,6.21263033333,6.217241,0.00366314340424
64,12.4300843333,12.4399817,0.00777533690653

==> plots/LA/q6par.csv <==
dataset,k-best,average,std_dev
1,0.088362,0.130389,0.059498
2,0.159125,0.158721,0.029521
4,0.182319,0.231353,0.06918
8,0.30655,0.347084,0.036508
16,0.607738,0.654922,0.11945
32,1.092958,1.194697,0.134553
64,2.171226,2.254379,0.194716


==> plots/MySQL/q3.csv <==
dataset,k-best,average,std_dev
1,0.41,0.411,0.003
2,0.84,0.841,0.003
4,1.73666666667,1.76,0.0244948974278
8,3.66333333333,3.675,0.010246950766
16,8.62666666667,8.661,0.0546717477313
32,17.3666666667,18.273,1.43490801099
64,45.8166666667,48.971,2.70941857231


==> plots/MySQL/q4.csv <==
dataset,k-best,average,std_dev
1,0.3,0.304,0.00489897948557
2,0.59,0.593,0.00458257569496
4,1.19,1.199,0.00830662386292
8,2.50333333333,2.515,0.0128452325787
16,5.03,5.046,0.0135646599663
32,10.0366666667,10.079,0.0323882694814
64,20.29,21.278,0.660890308599


==> plots/PostgreSQL/10.2/q3.csv <==
dataset,k-best
1,0.938351
2,6.166961
4,13.528962
8,28.717420
16,58.947673
32,111.384753
64,241.389743


==> plots/PostgreSQL/10.2/q4.csv <==
dataset,k-best,average,std_dev
1,536.702,588.8996,108.060597
2,1063.134,1815.9044,2174.02809
4,1982.567667,4538.4027,7402.327962
8,3933.345333,5898.3775,5482.042394
16,8137.823,15744.6083,22958.129942
32,15779.499667,18416.4834,6427.120283
64,31765.241,36236.9091,11427.969522


==> plots/PostgreSQL/10.2/q6.csv <==
dataset,k-best,average,std_dev
1,1.109443667,1171.5683,113.872506
2,2.097378667,2225.3558,240.408058
4,4.091924667,4334.4816,534.336129
8,8.275165,8864.0717,1035.129398
16,17.73689,18514.7003,1225.676564
32,32.721336333,34706.609,3867.309023
64,63.423305333,65070.307,1306.055662


==> plots/PostgreSQL/q6par.csv <==
dataset,k-best,average,std_dev
1,0.329474, 0.3685032,0.089703692
2,0.600678333,0.6854934,0.135085802
4,0.960263333,1.1683112,0.277691809
8,1.620858,2.0000468,0.653691003
16,3.216904333,3.9513762,0.90699739
32,6.308239667,8.1105554,2.510718112
64,10.208009,10.3131486,0.524503922


==> plots/RAM/la32.csv <==
query,k-best,average,std_dev
Q3,32527612586.7,33311072256.0,824712727.223
Q4,27747749888.0,27775485952.0,35265665.8737
Q6,26027014826.7,26537447833.6,391491753.74
Q11,5744877568.0,5775754444.8,32306879.2667
Q12,41415805610.7,41458006835.2,37561028.2864
Q14,24151386794.7,24783393587.2,519649323.762

==> plots/RAM/mysql32.csv <==
query,k-best,average,std_dev
Q3,67397712554.7,67490379366.4,63426670.2811
Q4,67191271424.0,67219186892.8,55220863.3873
Q6,67191315114.7,67191722393.6,563194.637938
Q11,67196422826.7,67203593830.4,7812338.11339
Q12,67174372693.3,67176269414.4,2560984.94767
Q14,67174282581.3,67175236403.2,781470.858188

==> plots/RAM/pg32.csv <==
query,k-best,average,std_dev
Q3,46718119936,46718119936.0,0.836
Q4,32024842240.0,32256925696.0,284230263.836
Q6,38774695253.3,38853175296.0,62255913.4728
Q11,12953250474.7,13008796876.8,43288670.7038
Q12,46525597013.3,46654664294.4,119665101.144
Q14,39541839189.3,39921031168.0,392796824.987

==> plots/TIME/la32.csv <==
query,k-best,average,std_dev
Q3,9.577962,9.600227,0.027924
Q4,20.371822,20.468285,0.096513
Q6,6.298312,6.299352,0.000878
Q11,1.24253,1.25862,0.021597
Q12,43.498396,43.804855,0.379174
Q14,11.743586,11.75201,0.007558


==> plots/TIME/mysql32.csv <==
query,k-best,average,std_dev
Q3,21.986667,21.84,1.328653
Q4,9.45,9.478,0.027495
Q6,23.42,24.137,0.543287
Q11,5.416667,8.082,5.616036
Q12,24.64,24.982,0.34545
Q14,23.093333,23.436,0.259006

==> plots/TIME/pg32.csv <==
query,k-best,average,std_dev
Q3,111.384753,1,0
Q4,15.779499667,18.4164834,6.427120283
Q6,32.721336333,34.706609,3.867309023
Q11,3.956841667,9.6091542,16.555178195
Q12,54.902004,57.5206919,4.783044029
Q14,37.175538667,40.6737137,5.6227599
